Procurement and Purification of Liquid Argon for the LEGEND-200 Experiment

LEGEND-200 requires high-purity liquid argon for effective background discrimination. In this paper, we present the design, construction, and performance of a dedicated liquid argon purification system, along with the procurement and purification of liquid argon for filling the LEGEND-200 cryostat to its total capacity of 91 t. The purifier is based on copper catalyst and molecular sieve to remove oxygen and water. Starting with liquid argon of 5.5 quality, featuring an effective scintillation light triplet lifetime $\tau_t$ of about 0.9 $\mu$s, we achieved a final purity corresponding to $\tau_t$ = 1.3 $\mu$s. After complete filling of the LEGEND-200 cryostat, the measured effective triplet lifetime was 1.16 $\mu$s. The notable reduction is caused by a residual nitrogen impurity introduced by an accidentally spoiled liquid argon delivery. An excessive nitrogen influx was prevented by the LEGEND Liquid Argon Monitoring Apparatus (LLAMA), which served as one of the three independent purity monitors during the filling campaign.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

25.11.10  svjour3.cls   3.3   \subclass(name) modified to emit:
                              "Mathematics Subject Classification (2010)"

